Programming Internet of Things, Service, and People (IoTSP) Applications

Application development for Internet of Things, Service, and People (IoTSP) is challenging because it involves dealing with the heterogeneity that exists both in Physical and Internet worlds. Second, stakeholders involved in the application development have to address issues pertaining to different life-cycles ranging from design, implementation to deployment. Given these, a critical challenge is to enable an application development for IoTSP applications with effectively and efficiently from various stakeholders. Several approaches to tackling this challenge have been proposed in the fields of Wireless Sensor Networks (WSN) and Pervasive Computing, regarded as precursors to the modern day of IoTSP. However, existing approaches only cover limited subsets of the above mentioned challenges when applied to the IoTSP. In view of this, we have built upon existing framework and evolved it into a framework for developing IoTSP applications, with substantial additions and enhancements in high-level modeling languages and their integration into the framework, and we present a comparative evaluation results with existing approaches. This provides the IoTSP community for further benchmarking. The evaluation is carried out on real devices exhibiting heterogeneity. Our experimental analysis and results demonstrate that our approach drastically reduces development effort for IoTSP applications compared to existing approaches.

==> M.Tech Thesis on IoTSP Version 3/arch.txt <==
1 computationalServices:
2  Common:
3	AvgTemp
4	  consume tempMeasurement from TemperatureSensor;
5	  COMPUTE (AVG_BY_SAMPLE,5);
6	  generate roomAvgTempMeasurement :TempStruct;
7 Custom:
8	Proximity
9	  consume badgeDetected from BadgeReader;
10	  request profile to ProfileDB;
11	  generate tempPref: TempStruct;
12	TempController
13	  consume roomAvgTempMeasurement from AvgTemp;
14	  consume tempPref from Proximity;
15	  command SetTemp(setTemp) to Heater;
16	FireController
17	  consume roomAvgTempMeasurement from AvgTemp;
18	  consume smokeMeasurement from SmokeDetector;			 	
19	  command FireNotify(fireNotify) to EndUserApp;			 	
20	DisplayController
21	  consume tempMeasurement from TemperatureSensor;
22	  consume humidityMeasurement from HumiditySensor;
23	  consume weatherMeasurement from YahooWeatherService;
24        command DisplaySensorMeasurement(sensorMeasurement)
25					to DashBoard;

==> M.Tech Thesis on IoTSP Version 3/deploy.txt <==
1 devices:
2   D1:
3	 location:
4	    Room:1;
5	 platform:NodeJS;
6	 resources:TemperatureSensor, HumiditySensor;
7	 protocol:mqtt;
8   D2:
9	 location:
10		Room:1;
11	 platform:NodeJS;
12	 resources:BadgeReader;
13	 protocol:mqtt;
14  D3:
15	 location:
16	    Room:1;
17	 platform:NodeJS;
18	 resources:SmokeDetector;
19	 protocol:mqtt;
20  D4:
21	 location:
22		Room:1;
23	 platform:NodeJS;
24	 resources:YahooWeatherService;
25	 protocol:mqtt;								
26  D5:
27	 location:
28	 	Room:1;
29	 platform:JavaSE;
30	 resources:ProfileDB;
31	 protocol:mqtt;
32	 database:MySQL;
33  D6:
34	 location:
35	 	Room:1;
36	 platform:JavaSE;
37	 resources:;
38	 protocol:mqtt;
39  D7:
40	 location:
41	 	Room:1;	
42	 platform:JavaSE;
43	 resources:;
44	 protocol:mqtt;
45  D8:
46	 location:
47	 	Room:1;	
48	 platform:JavaSE;
49	 resources:;
50	 protocol:mqtt;
51  D9:
52	 location:
53	 	Room:1;	
54	 platform:JavaSE;
55	 resources:;
56	 protocol:mqtt;
57  D10:
58	 location:
59	 	Room:1;	
60	 platform:Android;
61	 resources:EndUserApp;
62	 protocol:mqtt;
63  D11:	
64	 location:
65	 	Room:1;
66	 platform:NodeJS;
67	 resources:Heater;
68	 protocol:mqtt; 
69  D12: 
70	 location:
71		Room:1;
72	 platform:NodeJS;
73	 resources:Alarm;
74	 protocol:mqtt;
75  D13:
76	 location:
77	 	Room:1;
78	 platform:NodeJS;
79	 resources:DashBoard;
80	 protocol:mqtt;	

	 
		
	 
	 
	 
	

==> M.Tech Thesis on IoTSP Version 3/extract-archsec.txt <==
1 computationalServices:
2 Common:  #\label{arch-inbuit-component}#
3	RoomAvgTemp#\label{arch-roomavgtemp}#
4	   consume tempMeasurement from TemperatureSensor;#\label{arch-roomavgtemp-consume}# 
5	   COMPUTE(AVG_BY_SAMPLE,5);#\label{arch-roomavgtemp-compute}#
6	   generate roomAvgTempMeasurement:TempStruct;#\label{arch-roomavgtemp-generate}#
7 Custom: #\label{arch-custom-component}#
8	Proximity #\label{arch-proximity:proximity-start}#
9	   consume badgeDetected from BadgeReader;#\label{arch-proximity:proximity-badgedetected-consume}#
10	   request profile(badgeID) to ProfileDB;#\label{arch-proximity:proximity-request}#
11	   generate tempPref: UserTempPrefStruct; #\label{arch-proximity:proximity-generate}#
12  RoomController #\label{arch-controller:regulatetemp-start}#
13	   consume roomAvgTempMeasurement from RoomAvgTemp; #\label{arch-controller:regulatetemp}#
14	   consume tempPref from Proximity; #\label{arch-controller:proximity}#
15	   command SetTemp(setTemp) to Heater;  #\label{arch-controller:controller-command}# 

==> M.Tech Thesis on IoTSP Version 3/extract-networksec.txt <==
1 devices: 
2    TemperatureMgmt-Device-1:
3        location:    #\label{deployd1:android-start}#
4            Room: 1; #\label{deployd1:room-location}#
5        resources: TemperatureSensor, Heater; #\label{deployd1:android-resources}#
6        language-platform: NodeJS;  #\label{deployd1:android-platform}#
7        protocol : mqtt; #\label{deployd1:android-protocol}#
8    DatabaseSrv-Device-2:  #\label{DatabaseSrv-Device-2}#
9        resources: ProfileDB;   #\label{DatabaseSrv-Device-2:profileDB}#
10        database: MySQL;   #\label{deployd2:javaSE-mysql}#
11    SmartPhone-Device-3:   #\label{deployd3:android-start}#
12        resources: EndUserApp; #\label{deployd3:android-resources}#
13        language-platform: Android;    #\label{deployd3:android-platform}#
14      ...  
        

==> M.Tech Thesis on IoTSP Version 3/extract-vocabsec.txt <==
1 structs:   #\label{vocab:structs-start}#
2 TempStruct               #\label{vocab:tempstruct-start}#
3    tempValue : double;
4    unitOfMeasurement : String;	 #\label{vocab:structs-end}#
5 resources:
6 sensors:    #\label{vocab:sensors-start}#
7    periodicSensors: #\label{vocab:periodicsensors-start}#
8     TemperatureSensor
9        generate  tempMeasurement : TempStruct; #\label{vocab:periodicsensors-generate}#    
10        sample period 1000 for 6000000; #\label{vocab:periodicsensors-sampleperiod}# 
11    eventDrivenSensors:  #\label{vocab:eventdrivensensors-start}#
12     SmokeDetector                
13        generate smokeMeasurement: SmokeStruct;  #\label{vocab:eventdrivensensor-generate-start}#
14        onCondition smokeValue>650PPM; #\label{vocab:eventdrivensensor-onCondition-end}#
15    requestBasedSensors: #\label{vocab:requestbasedsensor-start}#
16        YahooWeatherService   
17            generate weatherMeasurement: TempStruct accessed
18					by locationID: String;#\label{vocab:requestbasedsensor-end}#
19  tags:   #\label{vocab:tag-start}#
20      BadgeReader             #\label{vocab:badgereader-tag-start}#     
21        generate badgeDetectedStruct: BadgeStruct; #\label{vocab:badgereader-tag-end}#  
22  actuators:      #\label{vocab:actuators-start}#
23      Heater       #\label{vocab:heater}#
24        action Off();    #\label{vocab:action-end}#
25        action SetTemp(setTemp:TempStruct);	 #\label{vocab:actuators-end}#
26  storages:        #\label{vocab:storages-start}#
27     ProfileDB  #\label{vocab:profile-start}#       
28        generate profile: TempStruct accessed-by badgeID:
29					          String; #\label{vocab:storages-generate-end}#
30        action InsertProfileData(profileData:ProfileStruct); #\label{vocab:storages-end}#

==> M.Tech Thesis on IoTSP Version 3/tempSensor.txt <==
1. var sensorLib = require('node-dht-sensor'); #\label{sensorLib}#
2. var mqtt=require('mqtt'); #\label{mqttlibstart}#
3. var client=mqtt.connect('mqtt://test.mosquitto.org:1883'); #\label{mqttlibend}#
4. var sensor = 
5. {
6.  initialize: function ()
7.  {
8.	 return sensorLib.initialize(22, 4); #\label{GPIO}#
9.  },
10. read: function () 
11.  {
12.	 var readout = sensorLib.read(); #\label{readout}#
13.	 var value={"tempValue":readout.temperature.toFixed(2),#\label{valuestart}#
14.	 "unitOfMeasurement":"C"};   #\label{valueend}#
15.	 client.publish('tempMeasurement',JSON.stringify(value)); #\label{publish}#
16.	 console.log('Current temperature value: ' + readout. #\label{consolestart}#
17.	 temperature.toFixed(2)+ 'C'+');  #\label{consoleend}#
18.			
19.	 setTimeout(function ()
20.	 {
21.	  sensor.read();
22.	 }, 5000);  #\label{periodically}#
23.  }
24. }; 
25.
26. if (sensor.initialize()) {  #\label{initializestart}#
27.	   sensor.read();
28.	 }
29. else {
30.		console.warn('Failed to initialize sensor'); #\label{initializeend}#
31.	 }

==> M.Tech Thesis on IoTSP Version 3/ui.txt <==
1 structs:
2  FireStateStruct    
3   fireValue:String;  
4   timeStamp:String;	
5  VisualizeStruct
6   tempValue:double;
7   humidityValue:double;
8   yahooTempValue:double;    
9 resources :
10 userInteractions:   
11  EndUserApp    
12    notify FireNotify(fireNotify:FireStateStruct) 
13					from FireController;  
14  DashBoard   
15   notify DisplaySensorMeasurement(sensorMeasurement:Visu-
16			alizeStruct) from DisplayController; 

==> M.Tech Thesis on IoTSP Version 3/user-interaction.txt <==
1 structs:
2 FireStateStruct    #\label{ui:userinteraction-FireStateStruct-Start}#
3  fireValue:String;  
4  timeStamp:String;	#\label{ui:userinteraction-FireStateStruct-end}#    
5 resources :
6 userInteractions:   #\label{ui:userinteraction-keyword}#
7  EndUserApp    #\label{ui:userinteraction-name}#	
8   command Off() to Heater;  #\label{ui:userinteraction-command}#
9   command SetTemp(setTemp) to Heater;  #\label{ui:userinteraction-commandwithparameter}#
10   request profile to ProfileDB;	  #\label{ui:userinteraction-request}#		
11   notify FireNotify(fireNotify:FireStateStruct) #\label{ui:enduserapp-notify}#
12					from FireController;  #\label{ui:enduserapp-notify1}#
13  DashBoard    #\label{ui:userinteraction-dashboard}#
14   notify DisplaySensorMeasurement(sensorMeasurement:Visu-
15			alizeStruct) from DisplayController;#\label{ui:userinteraction-dashboard-notify}# 

==> M.Tech Thesis on IoTSP Version 3/vocab.txt <==
1 structs:   
2   TempStruct
3    tempValue : double;
4    unitOfMeasurement : String;	
5   HumidityStruct
6  	  humidityValue : double;
7   	  unitOfMeasurement : String;      	  
8   BadgeStruct
9      badgeID: String;
10      badgeEvent: String; 
11  SmokeStruct
12	  smokeValue: double; 
13	  unitOfMeasurement : String;	
14 resources:
15  sensors:   
16    periodicSensors: 
17     TemperatureSensor
18       generate  tempMeasurement : TempStruct; 
19       sample period 1000 for 6000000; 
20	  HumiditySensor
21         generate  humidityMeasurement : HumidityStruct;    
22         sample period 1000 for 6000000;   
23    eventDrivenSensors:  
24     SmokeDetector                
25        generate smokeMeasurement: SmokeStruct;  
26        onCondition smokeValue>650PPM; 
27    requestBasedSensors:
28        YahooWeatherService   
29            generate weatherMeasurement: TempStruct accessed
30					by locationID: String;
31    tags:   
32      BadgeReader
33        generate badgeDetectedStruct: BadgeStruct;  
34    actuators:     
35      Alarm       
36        action On();  
37      Heater
38          action SetTemp(setTemp:TempStruct);	
39    storages:       
40     ProfileDB 
41        generate profile: TempStruct accessed-by badgeID:
42					          String; 
